A fast method for computing strong-lensing cross sections: Application to merging clusters

Strong gravitational lensing by irregular mass distributions, such as galaxy clusters, is generally not well quantified by cross sections of analytic mass models. Computationally expensive ray-tracing methods have so far been necessary for accurate cross-section calculations. We describe a fast, semi-analytic method here which is based on surface integrals over high-magnification regions in the lens plane and demonstrate that it yields reliable cross sections even for complex, asymmetric mass distributions. The method is faster than ray-tracing simulations by factors of $\sim30$ and thus suitable for large cosmological simulations, saving large amounts of computing time. We apply this method to a sample of galaxy cluster-sized dark matter haloes with simulated merger trees and show that cluster mergers approximately double the strong-lensing optical depth for lens redshifts $z_\mathrm{l}\gtrsim0.5$ and sources near $z_\mathrm{s} = 2$. We believe that this result hints at one possibility for understanding the recently detected high arcs abundance in clusters at moderate and high redshifts, and is thus worth further studies.

==> fig/average.dat <==
   1.872187       8.094293E-08   1.133022E-07
   1.737694       3.097900E-07   2.176467E-07
   1.609499       9.926405E-07   1.055983E-06
   1.487306       3.222486E-06   2.818849E-06
   1.370835       7.766032E-06   6.880447E-06
   1.259818       1.676767E-05   1.465950E-05
   1.154000       3.677816E-05   2.757405E-05
   1.053136       6.183999E-05   4.507794E-05
   1.000000       6.021810E-05   5.768847E-05
  0.9618000       7.417306E-05   6.943630E-05
  0.9254000       9.107957E-05   8.126973E-05
  0.8901000       1.026178E-04   9.299890E-05
  0.8564000       1.291531E-04   1.061410E-04
  0.8238000       1.429479E-04   1.215545E-04
  0.7923000       1.620565E-04   1.415212E-04
  0.7620000       1.966372E-04   1.662577E-04
  0.7327000       2.252223E-04   1.903130E-04
  0.7044000       2.718371E-04   2.111992E-04
  0.6771000       3.581135E-04   2.272777E-04
  0.6505000       3.514998E-04   2.453934E-04
  0.6248000       3.168424E-04   2.674206E-04
  0.5999000       2.969016E-04   2.881467E-04
  0.5758000       3.220090E-04   3.054124E-04
  0.5523000       3.470691E-04   3.184709E-04
  0.5294000       3.642441E-04   3.359536E-04
  0.5073000       3.544383E-04   3.472445E-04
  0.4857000       3.636211E-04   3.615883E-04
  0.4646000       3.773879E-04   3.747929E-04
  0.4442000       4.001894E-04   3.953375E-04
  0.4243000       4.139559E-04   4.082895E-04
  0.4048000       4.214045E-04   4.155604E-04
  0.3858000       4.575916E-04   4.239077E-04
  0.3673000       4.540056E-04   4.286317E-04
  0.3492000       4.681047E-04   4.296326E-04
  0.3315000       4.694568E-04   4.325172E-04
  0.3143000       5.056310E-04   4.398151E-04
  0.2975000       5.753169E-04   4.325475E-04
  0.2810000       4.622513E-04   4.351222E-04
  0.2648000       4.647132E-04   4.341870E-04
  0.2490000       4.679018E-04   4.307618E-04
  0.2335000       4.820980E-04   4.225031E-04
  0.2184000       5.694803E-04   4.118245E-04
  0.2035000       4.046879E-04   3.947796E-04
  0.1889000       4.032050E-04   3.700347E-04
  0.1747000       3.763239E-04   3.416430E-04
  0.1607000       3.149911E-04   3.133774E-04
  0.1470000       2.740562E-04   2.716327E-04
  0.1335000       2.395267E-04   2.373478E-04
  0.1202000       1.876183E-04   1.817766E-04
  0.1073000       1.399349E-04   1.451758E-04
   9.449000E-02   7.720055E-05   7.940533E-05
   8.199000E-02   3.926753E-05   4.009892E-05
   6.963000E-02   1.854707E-05   1.829117E-05
   5.754000E-02   4.743484E-06   5.039546E-06
   4.566000E-02   0.000000E+00   0.000000E+00
   3.398000E-02   0.000000E+00   0.000000E+00
   2.243000E-02   0.000000E+00   0.000000E+00
   1.114000E-02   0.000000E+00   0.000000E+00
   3.050000E-05   0.000000E+00   0.000000E+00


==> fig/error_bars1.dat <==
 zl = 0.3, zs = 1.0, L/W = 7.5, e = 0.3
 M1 = 1x10^15 Msun, M2 = 2.5x10^14 Msun
 
   0.000000E+00   4.354458E-03   4.546567E-03   3.778133E-03
   1.595138E-02   4.034278E-03   4.450513E-03   4.002260E-03
   3.190277E-02   4.546567E-03   4.738675E-03   4.290422E-03
   5.013292E-02   4.098314E-03   4.386476E-03   4.002260E-03
   6.608430E-02   4.290422E-03   4.450513E-03   4.098314E-03
   8.431446E-02   3.970241E-03   4.162350E-03   3.778133E-03
  0.1002658       3.714097E-03   3.746115E-03   3.554007E-03
  0.1184960       3.393916E-03   3.874187E-03   3.297862E-03
  0.1367261       3.265844E-03   3.489971E-03   3.265844E-03
  0.1549563       3.201808E-03   3.618042E-03   3.169790E-03
  0.1731865       3.137772E-03   3.457953E-03   2.945663E-03
  0.1914166       3.393916E-03   3.714097E-03   3.329880E-03
  0.2119255       3.393916E-03   4.002260E-03   3.233826E-03
  0.2301557       2.881627E-03   3.201807E-03   2.881627E-03
  0.2506646       4.098314E-03   4.162350E-03   3.682079E-03
  0.2688948       3.970241E-03   4.226386E-03   3.521989E-03
  0.2894037       3.906205E-03   4.226386E-03   3.714097E-03
  0.3099126       4.226386E-03   4.578585E-03   4.226386E-03
  0.3304215       4.354458E-03   4.642622E-03   4.226386E-03
  0.3509305       4.802711E-03   5.058856E-03   4.642621E-03
  0.3714394       4.802711E-03   4.866747E-03   4.546566E-03
  0.3942271       4.290422E-03   4.578585E-03   4.130332E-03
  0.4170147       3.906205E-03   4.162350E-03   3.650060E-03
  0.4375237       3.586025E-03   3.842169E-03   3.265844E-03
  0.4603114       2.945663E-03   3.041717E-03   2.881627E-03
  0.4830991       3.201808E-03   3.329880E-03   3.105754E-03
  0.5058868       2.625482E-03   3.009699E-03   2.561446E-03
  0.5309532       2.753555E-03   3.009700E-03   2.497409E-03
  0.5537409       2.561446E-03   2.689519E-03   2.401356E-03
  0.5788074       2.433374E-03   2.561446E-03   2.337319E-03
  0.6015950       2.433374E-03   2.625483E-03   2.145211E-03
  0.6266615       2.369337E-03   2.433374E-03   2.177229E-03
  0.6517280       2.113193E-03   2.529428E-03   1.985121E-03
  0.6767944       2.113193E-03   2.209247E-03   1.953103E-03
  0.7041396       2.177229E-03   2.241265E-03   1.985121E-03
  0.7292061       2.113193E-03   2.305301E-03   1.953102E-03
  0.7565513       2.049157E-03   2.113193E-03   1.889067E-03
  0.7838966       1.857048E-03   2.273283E-03   1.825030E-03
  0.8112419       1.985121E-03   2.177229E-03   1.728976E-03
  0.8385870       2.049157E-03   2.113193E-03   1.728976E-03
  0.8659323       1.921085E-03   2.049157E-03   1.889067E-03
  0.8955563       1.793012E-03   1.857048E-03   1.664940E-03
  0.9251803       1.728976E-03   1.921084E-03   1.664940E-03
  0.9548043       1.793012E-03   2.017139E-03   1.793012E-03
  0.9844283       1.664940E-03   1.857048E-03   1.536868E-03
   1.014052       1.921085E-03   2.049157E-03   1.793012E-03
   1.043676       1.664940E-03   1.793012E-03   1.600904E-03
   1.075579       1.728976E-03   1.760994E-03   1.568886E-03
   1.107482       1.664940E-03   1.825030E-03   1.504850E-03
   1.139385       1.600904E-03   1.921084E-03   1.440813E-03


==> fig/error_bars2.dat <==
 zl = 0.3, zs = 1.0, L/W = 10.0, e = 0.3
 M1 = 1x10^15 Msun, M2 = 2.5x10^14 Msun
 
   0.000000E+00   2.753555E-03   2.881627E-03   2.305301E-03
   1.595138E-02   2.817591E-03   3.041717E-03   2.401356E-03
   3.190277E-02   2.817591E-03   3.169789E-03   2.785573E-03
   5.013292E-02   2.817591E-03   2.913645E-03   2.625483E-03
   6.608430E-02   2.753555E-03   2.785573E-03   2.657500E-03
   8.431446E-02   2.497410E-03   2.785572E-03   2.337319E-03
  0.1002658       2.433374E-03   2.465392E-03   2.273283E-03
  0.1184960       2.113193E-03   2.241265E-03   2.081175E-03
  0.1367261       2.177229E-03   2.305301E-03   1.889067E-03
  0.1549563       1.793012E-03   2.145211E-03   1.664940E-03
  0.1731865       1.985121E-03   2.209247E-03   1.760994E-03
  0.1914166       2.113193E-03   2.273283E-03   1.857048E-03
  0.2119255       1.985121E-03   2.081175E-03   1.921085E-03
  0.2301557       1.921085E-03   2.113193E-03   1.760994E-03
  0.2506646       2.433374E-03   2.657501E-03   2.081175E-03
  0.2688948       2.113193E-03   2.369337E-03   2.081175E-03
  0.2894037       2.753555E-03   2.817591E-03   2.625482E-03
  0.3099126       3.009699E-03   3.073735E-03   2.881627E-03
  0.3304215       3.265844E-03   3.489971E-03   3.105754E-03
  0.3509305       3.265844E-03   3.521989E-03   3.169789E-03
  0.3714394       3.073735E-03   3.201807E-03   2.817591E-03
  0.3942271       2.689518E-03   2.753554E-03   2.433374E-03
  0.4170147       2.369337E-03   2.465392E-03   2.241265E-03
  0.4375237       2.177229E-03   2.433374E-03   2.017139E-03
  0.4603114       2.049157E-03   2.273283E-03   1.857049E-03
  0.4830991       2.049157E-03   2.177229E-03   1.953102E-03
  0.5058868       1.793012E-03   1.985121E-03   1.568886E-03
  0.5309532       1.793012E-03   1.889067E-03   1.600904E-03
  0.5537409       1.793012E-03   1.889067E-03   1.696958E-03
  0.5788074       1.472831E-03   1.760995E-03   1.472831E-03
  0.6015950       1.408795E-03   1.568886E-03   1.344759E-03
  0.6266615       1.536868E-03   1.696958E-03   1.504850E-03
  0.6517280       1.536868E-03   1.632922E-03   1.216687E-03
  0.6767944       1.216687E-03   1.312741E-03   1.088615E-03
  0.7041396       1.344759E-03   1.472831E-03   1.216687E-03
  0.7292061       1.344759E-03   1.408795E-03   1.312741E-03
  0.7565513       1.216687E-03   1.376777E-03   1.152651E-03
  0.7838966       1.280723E-03   1.376777E-03   1.248705E-03
  0.8112419       1.344759E-03   1.408795E-03   1.248705E-03
  0.8385870       1.216687E-03   1.408795E-03   1.152651E-03
  0.8659323       1.088615E-03   1.248705E-03   9.605423E-04
  0.8955563       1.216687E-03   1.280723E-03   1.120633E-03
  0.9251803       1.216687E-03   1.216687E-03   1.120633E-03
  0.9548043       9.605423E-04   1.216687E-03   9.285242E-04
  0.9844283       1.024578E-03   1.184669E-03   9.605423E-04
   1.014052       1.088615E-03   1.216687E-03   9.925602E-04
   1.043676       1.024578E-03   1.216687E-03   8.965061E-04
   1.075579       1.088615E-03   1.152651E-03   9.925602E-04
   1.107482       1.024578E-03   1.088615E-03   1.024578E-03
   1.139385       8.965061E-04   1.216687E-03   8.644881E-04


==> fig/g1a_with.10.dat <==
   1.872187       1.000000E-05
   1.737694       1.000000E-05
   1.609499       1.000000E-05
   1.487306       1.000000E-05
   1.370835       3.839212E-05
   1.259818       9.970030E-05
   1.154000       2.879121E-04
   1.053136       1.854061E-04
   1.000000       2.425830E-04
  0.9618000       2.917021E-04
  0.9254000       3.545352E-04
  0.8901000       4.121764E-04
  0.8564000       4.805080E-04
  0.8238000       5.313808E-04
  0.7923000       7.706175E-04
  0.7620000       8.181483E-04
  0.7327000       9.275255E-04
  0.7044000       1.174962E-03
  0.6771000       1.743259E-03
  0.6505000       1.627521E-03
  0.6248000       1.101887E-03
  0.5999000       1.194434E-03
  0.5758000       1.286685E-03
  0.5523000       1.369313E-03
  0.5294000       1.420229E-03
  0.5073000       1.525249E-03
  0.4857000       1.593135E-03
  0.4646000       1.616376E-03
  0.4442000       1.661583E-03
  0.4243000       1.709805E-03
  0.4048000       1.790900E-03
  0.3858000       1.786797E-03
  0.3673000       1.820357E-03
  0.3492000       1.800496E-03
  0.3315000       1.817941E-03
  0.3143000       1.757115E-03
  0.2975000       1.721453E-03
  0.2810000       1.661156E-03
  0.2648000       1.601240E-03
  0.2490000       1.548146E-03
  0.2335000       1.470633E-03
  0.2184000       1.402849E-03
  0.2035000       1.330330E-03
  0.1889000       1.252497E-03
  0.1747000       1.182445E-03
  0.1607000       1.032225E-03
  0.1470000       9.137338E-04
  0.1335000       7.180814E-04
  0.1202000       5.007411E-04
  0.1073000       5.525037E-04
   9.449000E-02   1.698614E-04
   8.199000E-02   1.274470E-04
   6.963000E-02   4.515077E-05
   5.754000E-02   2.833160E-05
   4.566000E-02   1.000000E-05
   3.398000E-02   1.000000E-05
   2.243000E-02   1.000000E-05
   1.114000E-02   1.000000E-05
   3.050000E-05   1.000000E-05


==> fig/g1a_with.7.5.dat <==
   1.872187       1.000000E-05
   1.737694       1.000000E-05
   1.609499       1.000000E-05
   1.487306       1.000000E-05
   1.370835       4.541373E-05
   1.259818       1.321532E-04
   1.154000       4.580295E-04
   1.053136       3.007033E-04
   1.000000       3.994452E-04
  0.9618000       4.810829E-04
  0.9254000       5.996912E-04
  0.8901000       6.986907E-04
  0.8564000       7.985277E-04
  0.8238000       9.019453E-04
  0.7923000       1.258236E-03
  0.7620000       1.368333E-03
  0.7327000       1.575003E-03
  0.7044000       1.998808E-03
  0.6771000       3.225422E-03
  0.6505000       2.838785E-03
  0.6248000       1.946987E-03
  0.5999000       2.130311E-03
  0.5758000       2.271608E-03
  0.5523000       2.434367E-03
  0.5294000       2.568715E-03
  0.5073000       2.659988E-03
  0.4857000       2.803725E-03
  0.4646000       2.885699E-03
  0.4442000       2.959868E-03
  0.4243000       3.055570E-03
  0.4048000       3.152729E-03
  0.3858000       3.189020E-03
  0.3673000       3.220571E-03
  0.3492000       3.237977E-03
  0.3315000       3.200438E-03
  0.3143000       3.200567E-03
  0.2975000       3.088475E-03
  0.2810000       2.987144E-03
  0.2648000       2.861684E-03
  0.2490000       2.740099E-03
  0.2335000       2.585233E-03
  0.2184000       2.459997E-03
  0.2035000       2.331624E-03
  0.1889000       2.136249E-03
  0.1747000       1.902991E-03
  0.1607000       1.712776E-03
  0.1470000       1.486192E-03
  0.1335000       1.177584E-03
  0.1202000       8.619401E-04
  0.1073000       8.488093E-04
   9.449000E-02   3.739658E-04
   8.199000E-02   2.388484E-04
   6.963000E-02   1.058849E-04
   5.754000E-02   3.167629E-05
   4.566000E-02   1.000000E-05
   3.398000E-02   1.000000E-05
   2.243000E-02   1.000000E-05
   1.114000E-02   1.000000E-05
   3.050000E-05   1.000000E-05


==> fig/g1a_without.10.dat <==
   1.872187       1.000000E-05
   1.737694       1.000000E-05
   1.609499       1.000000E-05
   1.487306       1.000000E-05
   1.370835       2.180615E-05
   1.259818       6.547430E-05
   1.154000       1.175023E-04
   1.053136       1.854061E-04
   1.000000       2.425830E-04
  0.9618000       2.917021E-04
  0.9254000       3.545352E-04
  0.8901000       4.121764E-04
  0.8564000       4.805080E-04
  0.8238000       5.313808E-04
  0.7923000       6.109096E-04
  0.7620000       7.172696E-04
  0.7327000       7.499416E-04
  0.7044000       8.505040E-04
  0.6771000       9.292348E-04
  0.6505000       1.004310E-03
  0.6248000       1.101887E-03
  0.5999000       1.194434E-03
  0.5758000       1.286685E-03
  0.5523000       1.369313E-03
  0.5294000       1.420229E-03
  0.5073000       1.525249E-03
  0.4857000       1.593135E-03
  0.4646000       1.616376E-03
  0.4442000       1.661583E-03
  0.4243000       1.709805E-03
  0.4048000       1.790900E-03
  0.3858000       1.786797E-03
  0.3673000       1.820357E-03
  0.3492000       1.800496E-03
  0.3315000       1.817941E-03
  0.3143000       1.757115E-03
  0.2975000       1.721453E-03
  0.2810000       1.661156E-03
  0.2648000       1.601240E-03
  0.2490000       1.548146E-03
  0.2335000       1.470633E-03
  0.2184000       1.402849E-03
  0.2035000       1.330330E-03
  0.1889000       1.252497E-03
  0.1747000       1.182445E-03
  0.1607000       1.032225E-03
  0.1470000       9.137338E-04
  0.1335000       7.180814E-04
  0.1202000       5.007411E-04
  0.1073000       5.525037E-04
   9.449000E-02   1.698614E-04
   8.199000E-02   1.274470E-04
   6.963000E-02   4.515077E-05
   5.754000E-02   2.833160E-05
   4.566000E-02   1.000000E-05
   3.398000E-02   1.000000E-05
   2.243000E-02   1.000000E-05
   1.114000E-02   1.000000E-05
   3.050000E-05   1.000000E-05


==> fig/g1a_without.7.5.dat <==
   1.872187       1.000000E-05
   1.737694       1.000000E-05
   1.609499       1.000000E-05
   1.487306       1.000000E-05
   1.370835       2.981944E-05
   1.259818       9.767554E-05
   1.154000       1.809465E-04
   1.053136       3.007033E-04
   1.000000       3.994452E-04
  0.9618000       4.810829E-04
  0.9254000       5.996912E-04
  0.8901000       6.986907E-04
  0.8564000       7.985277E-04
  0.8238000       9.019453E-04
  0.7923000       1.038614E-03
  0.7620000       1.251403E-03
  0.7327000       1.320244E-03
  0.7044000       1.490480E-03
  0.6771000       1.597682E-03
  0.6505000       1.763333E-03
  0.6248000       1.946987E-03
  0.5999000       2.130311E-03
  0.5758000       2.271608E-03
  0.5523000       2.434367E-03
  0.5294000       2.568715E-03
  0.5073000       2.659988E-03
  0.4857000       2.803725E-03
  0.4646000       2.885699E-03
  0.4442000       2.959868E-03
  0.4243000       3.055570E-03
  0.4048000       3.152729E-03
  0.3858000       3.189020E-03
  0.3673000       3.220571E-03
  0.3492000       3.237977E-03
  0.3315000       3.200438E-03
  0.3143000       3.200567E-03
  0.2975000       3.088475E-03
  0.2810000       2.987144E-03
  0.2648000       2.861684E-03
  0.2490000       2.740099E-03
  0.2335000       2.585233E-03
  0.2184000       2.459997E-03
  0.2035000       2.331624E-03
  0.1889000       2.136249E-03
  0.1747000       1.902991E-03
  0.1607000       1.712776E-03
  0.1470000       1.486192E-03
  0.1335000       1.177584E-03
  0.1202000       8.619401E-04
  0.1073000       8.488093E-04
   9.449000E-02   3.739658E-04
   8.199000E-02   2.388484E-04
   6.963000E-02   1.058849E-04
   5.754000E-02   3.167629E-05
   4.566000E-02   1.000000E-05
   3.398000E-02   1.000000E-05
   2.243000E-02   1.000000E-05
   1.114000E-02   1.000000E-05
   3.050000E-05   1.000000E-05


==> fig/g696a_with.10.dat <==
   1.872187       1.000000E-05
   1.737694       1.000000E-05
   1.609499       1.000000E-05
   1.487306       1.000000E-05
   1.370835       1.795562E-05
   1.259818       4.008172E-05
   1.154000       7.684211E-05
   1.053136       8.949091E-05
   1.000000       1.062268E-04
  0.9618000       1.231183E-04
  0.9254000       1.417470E-04
  0.8901000       1.613721E-04
  0.8564000       1.946592E-04
  0.8238000       2.123705E-04
  0.7923000       2.302007E-04
  0.7620000       6.878097E-04
  0.7327000       7.220209E-04
  0.7044000       8.634744E-04
  0.6771000       1.015401E-03
  0.6505000       1.594762E-03
  0.6248000       1.648441E-03
  0.5999000       8.540613E-04
  0.5758000       9.008846E-04
  0.5523000       9.274828E-04
  0.5294000       9.731642E-04
  0.5073000       1.012858E-03
  0.4857000       1.063208E-03
  0.4646000       1.103019E-03
  0.4442000       1.246913E-03
  0.4243000       1.295382E-03
  0.4048000       1.345864E-03
  0.3858000       1.987616E-03
  0.3673000       2.037026E-03
  0.3492000       2.139385E-03
  0.3315000       2.392198E-03
  0.3143000       2.992846E-03
  0.2975000       4.129876E-03
  0.2810000       1.334747E-03
  0.2648000       1.303283E-03
  0.2490000       1.240845E-03
  0.2335000       1.232400E-03
  0.2184000       1.133089E-03
  0.2035000       1.131961E-03
  0.1889000       1.059107E-03
  0.1747000       9.474545E-04
  0.1607000       8.676321E-04
  0.1470000       7.263265E-04
  0.1335000       6.661481E-04
  0.1202000       5.076711E-04
  0.1073000       3.307246E-04
   9.449000E-02   2.084065E-04
   8.199000E-02   1.272338E-04
   6.963000E-02   5.096684E-05
   5.754000E-02   1.301629E-05
   4.566000E-02   1.000000E-05
   3.398000E-02   1.000000E-05
   2.243000E-02   1.000000E-05
   1.114000E-02   1.000000E-05
   3.050000E-05   1.000000E-05


==> fig/g696a_with.7.5.dat <==
   1.872187       1.000000E-05
   1.737694       1.000000E-05
   1.609499       1.000000E-05
   1.487306       1.000000E-05
   1.370835       2.372799E-05
   1.259818       5.222178E-05
   1.154000       1.096085E-04
   1.053136       1.363763E-04
   1.000000       1.657053E-04
  0.9618000       1.914334E-04
  0.9254000       2.276711E-04
  0.8901000       2.633666E-04
  0.8564000       3.151109E-04
  0.8238000       3.478627E-04
  0.7923000       3.698879E-04
  0.7620000       1.047992E-03
  0.7327000       1.126240E-03
  0.7044000       1.348310E-03
  0.6771000       1.659957E-03
  0.6505000       2.867719E-03
  0.6248000       2.810865E-03
  0.5999000       1.512028E-03
  0.5758000       1.602582E-03
  0.5523000       1.612576E-03
  0.5294000       1.691597E-03
  0.5073000       1.788924E-03
  0.4857000       1.857538E-03
  0.4646000       1.965609E-03
  0.4442000       2.206592E-03
  0.4243000       2.303703E-03
  0.4048000       2.392900E-03
  0.3858000       3.365425E-03
  0.3673000       3.359235E-03
  0.3492000       3.643467E-03
  0.3315000       3.979181E-03
  0.3143000       5.323499E-03
  0.2975000       7.244180E-03
  0.2810000       2.397851E-03
  0.2648000       2.325514E-03
  0.2490000       2.239383E-03
  0.2335000       2.107214E-03
  0.2184000       2.008222E-03
  0.2035000       1.894459E-03
  0.1889000       1.794237E-03
  0.1747000       1.647282E-03
  0.1607000       1.471681E-03
  0.1470000       1.174925E-03
  0.1335000       1.035521E-03
  0.1202000       8.116249E-04
  0.1073000       6.376360E-04
   9.449000E-02   3.709252E-04
   8.199000E-02   1.948591E-04
   6.963000E-02   1.125990E-04
   5.754000E-02   2.282616E-05
   4.566000E-02   1.000000E-05
   3.398000E-02   1.000000E-05
   2.243000E-02   1.000000E-05
   1.114000E-02   1.000000E-05
   3.050000E-05   1.000000E-05


==> fig/g696a_without.10.dat <==
   1.872187       1.000000E-05
   1.737694       1.000000E-05
   1.609499       1.000000E-05
   1.487306       1.000000E-05
   1.370835       1.808950E-05
   1.259818       3.494861E-05
   1.154000       5.761193E-05
   1.053136       8.949091E-05
   1.000000       1.062268E-04
  0.9618000       1.231183E-04
  0.9254000       1.417470E-04
  0.8901000       1.613721E-04
  0.8564000       1.946592E-04
  0.8238000       2.123705E-04
  0.7923000       2.302007E-04
  0.7620000       2.423269E-04
  0.7327000       4.960625E-04
  0.7044000       5.989885E-04
  0.6771000       6.599408E-04
  0.6505000       6.912248E-04
  0.6248000       7.963429E-04
  0.5999000       8.540613E-04
  0.5758000       9.008846E-04
  0.5523000       9.274828E-04
  0.5294000       9.731642E-04
  0.5073000       1.012858E-03
  0.4857000       1.063208E-03
  0.4646000       1.103019E-03
  0.4442000       1.246913E-03
  0.4243000       1.295382E-03
  0.4048000       1.345864E-03
  0.3858000       1.336277E-03
  0.3673000       1.401186E-03
  0.3492000       1.378864E-03
  0.3315000       1.363589E-03
  0.3143000       1.418406E-03
  0.2975000       1.358363E-03
  0.2810000       1.336454E-03
  0.2648000       1.303283E-03
  0.2490000       1.240845E-03
  0.2335000       1.232400E-03
  0.2184000       1.133089E-03
  0.2035000       1.131961E-03
  0.1889000       1.059107E-03
  0.1747000       9.474545E-04
  0.1607000       8.676321E-04
  0.1470000       7.263265E-04
  0.1335000       6.661481E-04
  0.1202000       5.076711E-04
  0.1073000       3.307246E-04
   9.449000E-02   2.084065E-04
   8.199000E-02   1.272338E-04
   6.963000E-02   5.096684E-05
   5.754000E-02   1.301629E-05
   4.566000E-02   1.000000E-05
   3.398000E-02   1.000000E-05
   2.243000E-02   1.000000E-05
   1.114000E-02   1.000000E-05
   3.050000E-05   1.000000E-05


==> fig/g696a_without.7.5.dat <==
   1.872187       1.000000E-05
   1.737694       1.000000E-05
   1.609499       1.000000E-05
   1.487306       1.000000E-05
   1.370835       2.382690E-05
   1.259818       4.809049E-05
   1.154000       8.443909E-05
   1.053136       1.363763E-04
   1.000000       1.657053E-04
  0.9618000       1.914334E-04
  0.9254000       2.276711E-04
  0.8901000       2.633666E-04
  0.8564000       3.151109E-04
  0.8238000       3.478627E-04
  0.7923000       3.698879E-04
  0.7620000       4.001301E-04
  0.7327000       8.299804E-04
  0.7044000       1.021200E-03
  0.6771000       1.116459E-03
  0.6505000       1.234097E-03
  0.6248000       1.373975E-03
  0.5999000       1.512028E-03
  0.5758000       1.602582E-03
  0.5523000       1.612576E-03
  0.5294000       1.691597E-03
  0.5073000       1.788924E-03
  0.4857000       1.857538E-03
  0.4646000       1.965609E-03
  0.4442000       2.206592E-03
  0.4243000       2.303703E-03
  0.4048000       2.392900E-03
  0.3858000       2.413870E-03
  0.3673000       2.507064E-03
  0.3492000       2.427587E-03
  0.3315000       2.417983E-03
  0.3143000       2.479363E-03
  0.2975000       2.449203E-03
  0.2810000       2.414219E-03
  0.2648000       2.325514E-03
  0.2490000       2.239383E-03
  0.2335000       2.107214E-03
  0.2184000       2.008222E-03
  0.2035000       1.894459E-03
  0.1889000       1.794237E-03
  0.1747000       1.647282E-03
  0.1607000       1.471681E-03
  0.1470000       1.174925E-03
  0.1335000       1.035521E-03
  0.1202000       8.116249E-04
  0.1073000       6.376360E-04
   9.449000E-02   3.709252E-04
   8.199000E-02   1.948591E-04
   6.963000E-02   1.125990E-04
   5.754000E-02   2.282616E-05
   4.566000E-02   1.000000E-05
   3.398000E-02   1.000000E-05
   2.243000E-02   1.000000E-05
   1.114000E-02   1.000000E-05
   3.050000E-05   1.000000E-05


==> fig/g72a_with.10.dat <==
   1.872187       1.000000E-05
   1.737694       1.000000E-05
   1.609499       1.000000E-05
   1.487306       1.000000E-05
   1.370835       1.000000E-05
   1.259818       2.393261E-05
   1.154000       3.494904E-05
   1.053136       5.943288E-05
   1.000000       7.700703E-05
  0.9618000       9.306512E-05
  0.9254000       1.194486E-04
  0.8901000       1.644497E-04
  0.8564000       2.158306E-04
  0.8238000       1.961449E-04
  0.7923000       4.395388E-04
  0.7620000       4.358902E-04
  0.7327000       5.144462E-04
  0.7044000       5.932362E-04
  0.6771000       6.519064E-04
  0.6505000       8.361888E-04
  0.6248000       9.200609E-04
  0.5999000       6.723606E-04
  0.5758000       7.006667E-04
  0.5523000       7.260469E-04
  0.5294000       7.380848E-04
  0.5073000       7.607545E-04
  0.4857000       7.593835E-04
  0.4646000       7.878733E-04
  0.4442000       8.236238E-04
  0.4243000       8.282838E-04
  0.4048000       8.362552E-04
  0.3858000       8.578512E-04
  0.3673000       8.375682E-04
  0.3492000       8.604099E-04
  0.3315000       8.507560E-04
  0.3143000       9.966063E-04
  0.2975000       1.907729E-03
  0.2810000       1.911947E-03
  0.2648000       2.077081E-03
  0.2490000       2.167244E-03
  0.2335000       2.746447E-03
  0.2184000       5.803866E-03
  0.2035000       1.258606E-03
  0.1889000       1.184357E-03
  0.1747000       1.104347E-03
  0.1607000       1.029673E-03
  0.1470000       8.816689E-04
  0.1335000       7.340783E-04
  0.1202000       4.963888E-04
  0.1073000       4.333433E-04
   9.449000E-02   1.749520E-04
   8.199000E-02   1.182521E-04
   6.963000E-02   3.392394E-05
   5.754000E-02   1.288140E-05
   4.566000E-02   1.000000E-05
   3.398000E-02   1.000000E-05
   2.243000E-02   1.000000E-05
   1.114000E-02   1.000000E-05
   3.050000E-05   1.000000E-05


==> fig/g72a_with.7.5.dat <==
   1.872187       1.000000E-05
   1.737694       1.000000E-05
   1.609499       1.000000E-05
   1.487306       1.000000E-05
   1.370835       1.248717E-05
   1.259818       2.973642E-05
   1.154000       4.456862E-05
   1.053136       8.113538E-05
   1.000000       1.125252E-04
  0.9618000       1.427568E-04
  0.9254000       1.741900E-04
  0.8901000       2.499371E-04
  0.8564000       3.423367E-04
  0.8238000       3.187770E-04
  0.7923000       6.592665E-04
  0.7620000       6.916480E-04
  0.7327000       8.201503E-04
  0.7044000       9.506403E-04
  0.6771000       1.074598E-03
  0.6505000       1.401796E-03
  0.6248000       1.540220E-03
  0.5999000       1.175738E-03
  0.5758000       1.211333E-03
  0.5523000       1.265557E-03
  0.5294000       1.298272E-03
  0.5073000       1.307751E-03
  0.4857000       1.340572E-03
  0.4646000       1.381264E-03
  0.4442000       1.439225E-03
  0.4243000       1.445797E-03
  0.4048000       1.481139E-03
  0.3858000       1.517374E-03
  0.3673000       1.499544E-03
  0.3492000       1.490103E-03
  0.3315000       1.467482E-03
  0.3143000       1.741779E-03
  0.2975000       3.107118E-03
  0.2810000       3.175252E-03
  0.2648000       3.331548E-03
  0.2490000       3.599206E-03
  0.2335000       4.501244E-03
  0.2184000       9.096495E-03
  0.2035000       2.141878E-03
  0.1889000       1.961774E-03
  0.1747000       1.777326E-03
  0.1607000       1.673739E-03
  0.1470000       1.440125E-03
  0.1335000       1.288565E-03
  0.1202000       9.620135E-04
  0.1073000       8.274780E-04
   9.449000E-02   4.318636E-04
   8.199000E-02   2.557521E-04
   6.963000E-02   1.265488E-04
   5.754000E-02   5.374076E-05
   4.566000E-02   1.000000E-05
   3.398000E-02   1.000000E-05
   2.243000E-02   1.000000E-05
   1.114000E-02   1.000000E-05
   3.050000E-05   1.000000E-05


==> fig/g72a_without.10.dat <==
   1.872187       1.000000E-05
   1.737694       1.000000E-05
   1.609499       1.000000E-05
   1.487306       1.000000E-05
   1.370835       1.000000E-05
   1.259818       1.654975E-05
   1.154000       3.088277E-05
   1.053136       5.301155E-05
   1.000000       7.085988E-05
  0.9618000       8.581249E-05
  0.9254000       1.022428E-04
  0.8901000       1.247223E-04
  0.8564000       1.558217E-04
  0.8238000       1.961449E-04
  0.7923000       2.697368E-04
  0.7620000       3.843712E-04
  0.7327000       4.673123E-04
  0.7044000       5.096057E-04
  0.6771000       5.712991E-04
  0.6505000       6.024811E-04
  0.6248000       6.248961E-04
  0.5999000       6.723606E-04
  0.5758000       7.006667E-04
  0.5523000       7.260469E-04
  0.5294000       7.380848E-04
  0.5073000       7.607545E-04
  0.4857000       7.593835E-04
  0.4646000       7.878733E-04
  0.4442000       8.236238E-04
  0.4243000       8.282838E-04
  0.4048000       8.362552E-04
  0.3858000       8.578512E-04
  0.3673000       8.375682E-04
  0.3492000       8.604099E-04
  0.3315000       8.507560E-04
  0.3143000       9.966063E-04
  0.2975000       9.340044E-04
  0.2810000       1.116435E-03
  0.2648000       1.300499E-03
  0.2490000       1.344534E-03
  0.2335000       1.305444E-03
  0.2184000       1.302824E-03
  0.2035000       1.258606E-03
  0.1889000       1.184357E-03
  0.1747000       1.104347E-03
  0.1607000       1.029673E-03
  0.1470000       8.816689E-04
  0.1335000       7.340783E-04
  0.1202000       4.963888E-04
  0.1073000       4.333433E-04
   9.449000E-02   1.749520E-04
   8.199000E-02   1.182521E-04
   6.963000E-02   3.392394E-05
   5.754000E-02   1.288140E-05
   4.566000E-02   1.000000E-05
   3.398000E-02   1.000000E-05
   2.243000E-02   1.000000E-05
   1.114000E-02   1.000000E-05
   3.050000E-05   1.000000E-05


==> fig/g72a_without.7.5.dat <==
   1.872187       1.000000E-05
   1.737694       1.000000E-05
   1.609499       1.000000E-05
   1.487306       1.000000E-05
   1.370835       1.035531E-05
   1.259818       2.185062E-05
   1.154000       4.205808E-05
   1.053136       7.425657E-05
   1.000000       1.054101E-04
  0.9618000       1.311591E-04
  0.9254000       1.580760E-04
  0.8901000       1.944207E-04
  0.8564000       2.436544E-04
  0.8238000       3.187770E-04
  0.7923000       4.464512E-04
  0.7620000       6.443436E-04
  0.7327000       7.865083E-04
  0.7044000       8.627468E-04
  0.6771000       9.609165E-04
  0.6505000       1.031972E-03
  0.6248000       1.085267E-03
  0.5999000       1.175738E-03
  0.5758000       1.211333E-03
  0.5523000       1.265557E-03
  0.5294000       1.298272E-03
  0.5073000       1.307751E-03
  0.4857000       1.340572E-03
  0.4646000       1.381264E-03
  0.4442000       1.439225E-03
  0.4243000       1.445797E-03
  0.4048000       1.481139E-03
  0.3858000       1.517374E-03
  0.3673000       1.499544E-03
  0.3492000       1.490103E-03
  0.3315000       1.467482E-03
  0.3143000       1.741779E-03
  0.2975000       1.682482E-03
  0.2810000       1.959693E-03
  0.2648000       2.286094E-03
  0.2490000       2.354097E-03
  0.2335000       2.301332E-03
  0.2184000       2.222655E-03
  0.2035000       2.141878E-03
  0.1889000       1.961774E-03
  0.1747000       1.777326E-03
  0.1607000       1.673739E-03
  0.1470000       1.440125E-03
  0.1335000       1.288565E-03
  0.1202000       9.620135E-04
  0.1073000       8.274780E-04
   9.449000E-02   4.318636E-04
   8.199000E-02   2.557521E-04
   6.963000E-02   1.265488E-04
   5.754000E-02   5.374076E-05
   4.566000E-02   1.000000E-05
   3.398000E-02   1.000000E-05
   2.243000E-02   1.000000E-05
   1.114000E-02   1.000000E-05
   3.050000E-05   1.000000E-05


==> fig/g8a_with.10.dat <==
   1.872187       1.000000E-05
   1.737694       1.000000E-05
   1.609499       1.000000E-05
   1.487306       2.861987E-05
   1.370835       5.699891E-05
   1.259818       1.059446E-04
   1.154000       2.033944E-04
   1.053136       3.307415E-04
   1.000000       4.240783E-04
  0.9618000       5.402274E-04
  0.9254000       6.268823E-04
  0.8901000       7.832188E-04
  0.8564000       1.083572E-03
  0.8238000       1.110215E-03
  0.7923000       1.012307E-03
  0.7620000       1.250295E-03
  0.7327000       1.425143E-03
  0.7044000       1.757960E-03
  0.6771000       2.703213E-03
  0.6505000       2.237708E-03
  0.6248000       1.545463E-03
  0.5999000       1.629218E-03
  0.5758000       1.722156E-03
  0.5523000       1.813181E-03
  0.5294000       1.901165E-03
  0.5073000       1.938096E-03
  0.4857000       2.022586E-03
  0.4646000       2.092831E-03
  0.4442000       2.236708E-03
  0.4243000       2.343021E-03
  0.4048000       2.325659E-03
  0.3858000       2.392151E-03
  0.3673000       2.417376E-03
  0.3492000       2.414799E-03
  0.3315000       2.460022E-03
  0.3143000       2.441129E-03
  0.2975000       2.504430E-03
  0.2810000       2.399391E-03
  0.2648000       2.476957E-03
  0.2490000       2.369496E-03
  0.2335000       2.389521E-03
  0.2184000       2.334972E-03
  0.2035000       2.207259E-03
  0.1889000       2.020600E-03
  0.1747000       1.816706E-03
  0.1607000       1.658374E-03
  0.1470000       1.442259E-03
  0.1335000       1.216915E-03
  0.1202000       9.245839E-04
  0.1073000       6.664636E-04
   9.449000E-02   4.242749E-04
   8.199000E-02   1.848088E-04
   6.963000E-02   1.112809E-04
   5.754000E-02   5.536477E-05
   4.566000E-02   1.000000E-05
   3.398000E-02   1.000000E-05
   2.243000E-02   1.000000E-05
   1.114000E-02   1.000000E-05
   3.050000E-05   1.000000E-05


==> fig/g8a_with.7.5.dat <==
   1.872187       1.000000E-05
   1.737694       1.000000E-05
   1.609499       1.024675E-05
   1.487306       3.963845E-05
   1.370835       8.402362E-05
   1.259818       1.644197E-04
   1.154000       3.162344E-04
   1.053136       5.276378E-04
   1.000000       6.530585E-04
  0.9618000       8.457667E-04
  0.9254000       1.003924E-03
  0.8901000       1.307217E-03
  0.8564000       1.932316E-03
  0.8238000       1.926934E-03
  0.7923000       1.703264E-03
  0.7620000       2.112898E-03
  0.7327000       2.429254E-03
  0.7044000       3.035634E-03
  0.6771000       5.152790E-03
  0.6505000       3.901598E-03
  0.6248000       2.732095E-03
  0.5999000       2.882920E-03
  0.5758000       3.086704E-03
  0.5523000       3.185550E-03
  0.5294000       3.399543E-03
  0.5073000       3.472691E-03
  0.4857000       3.578028E-03
  0.4646000       3.760814E-03
  0.4442000       4.064224E-03
  0.4243000       4.280224E-03
  0.4048000       4.182430E-03
  0.3858000       4.270996E-03
  0.3673000       4.329703E-03
  0.3492000       4.371647E-03
  0.3315000       4.485507E-03
  0.3143000       4.483765E-03
  0.2975000       4.403429E-03
  0.2810000       4.404950E-03
  0.2648000       4.415910E-03
  0.2490000       4.310331E-03
  0.2335000       4.296665E-03
  0.2184000       4.221812E-03
  0.2035000       3.990903E-03
  0.1889000       3.541281E-03
  0.1747000       3.246664E-03
  0.1607000       2.951133E-03
  0.1470000       2.506005E-03
  0.1335000       2.211726E-03
  0.1202000       1.769589E-03
  0.1073000       1.259379E-03
   9.449000E-02   7.962796E-04
   8.199000E-02   4.455760E-04
   6.963000E-02   2.312486E-04
   5.754000E-02   5.536477E-05
   4.566000E-02   1.000000E-05
   3.398000E-02   1.000000E-05
   2.243000E-02   1.000000E-05
   1.114000E-02   1.000000E-05
   3.050000E-05   1.000000E-05


==> fig/g8a_without.10.dat <==
   1.872187       1.000000E-05
   1.737694       1.000000E-05
   1.609499       1.000000E-05
   1.487306       2.861987E-05
   1.370835       5.699891E-05
   1.259818       1.059446E-04
   1.154000       1.822554E-04
   1.053136       2.799440E-04
   1.000000       3.585821E-04
  0.9618000       4.579804E-04
  0.9254000       5.386176E-04
  0.8901000       6.051176E-04
  0.8564000       6.904600E-04
  0.8238000       8.037846E-04
  0.7923000       8.353645E-04
  0.7620000       1.082724E-03
  0.7327000       1.161928E-03
  0.7044000       1.281605E-03
  0.6771000       1.342567E-03
  0.6505000       1.426853E-03
  0.6248000       1.545463E-03
  0.5999000       1.629218E-03
  0.5758000       1.722156E-03
  0.5523000       1.813181E-03
  0.5294000       1.901165E-03
  0.5073000       1.938096E-03
  0.4857000       2.022586E-03
  0.4646000       2.092831E-03
  0.4442000       2.236708E-03
  0.4243000       2.343021E-03
  0.4048000       2.325659E-03
  0.3858000       2.392151E-03
  0.3673000       2.417376E-03
  0.3492000       2.414799E-03
  0.3315000       2.460022E-03
  0.3143000       2.441129E-03
  0.2975000       2.504430E-03
  0.2810000       2.399391E-03
  0.2648000       2.476957E-03
  0.2490000       2.369496E-03
  0.2335000       2.389521E-03
  0.2184000       2.334972E-03
  0.2035000       2.207259E-03
  0.1889000       2.020600E-03
  0.1747000       1.816706E-03
  0.1607000       1.658374E-03
  0.1470000       1.442259E-03
  0.1335000       1.216915E-03
  0.1202000       9.245839E-04
  0.1073000       6.664636E-04
   9.449000E-02   4.242749E-04
   8.199000E-02   1.848088E-04
   6.963000E-02   1.112809E-04
   5.754000E-02   5.536477E-05
   4.566000E-02   1.000000E-05
   3.398000E-02   1.000000E-05
   2.243000E-02   1.000000E-05
   1.114000E-02   1.000000E-05
   3.050000E-05   1.000000E-05


==> fig/g8a_without.7.5.dat <==
   1.872187       1.000000E-05
   1.737694       1.000000E-05
   1.609499       1.024675E-05
   1.487306       3.963845E-05
   1.370835       8.402362E-05
   1.259818       1.644197E-04
   1.154000       2.894532E-04
   1.053136       4.598512E-04
   1.000000       6.035735E-04
  0.9618000       7.802391E-04
  0.9254000       9.134067E-04
  0.8901000       1.043344E-03
  0.8564000       1.170215E-03
  0.8238000       1.370839E-03
  0.7923000       1.461542E-03
  0.7620000       1.872932E-03
  0.7327000       2.053559E-03
  0.7044000       2.262043E-03
  0.6771000       2.370003E-03
  0.6505000       2.476161E-03
  0.6248000       2.732095E-03
  0.5999000       2.882920E-03
  0.5758000       3.086704E-03
  0.5523000       3.185550E-03
  0.5294000       3.399543E-03
  0.5073000       3.472691E-03
  0.4857000       3.578028E-03
  0.4646000       3.760814E-03
  0.4442000       4.064224E-03
  0.4243000       4.280224E-03
  0.4048000       4.182430E-03
  0.3858000       4.270996E-03
  0.3673000       4.329703E-03
  0.3492000       4.371647E-03
  0.3315000       4.485507E-03
  0.3143000       4.483765E-03
  0.2975000       4.403429E-03
  0.2810000       4.404950E-03
  0.2648000       4.415910E-03
  0.2490000       4.310331E-03
  0.2335000       4.296665E-03
  0.2184000       4.221812E-03
  0.2035000       3.990903E-03
  0.1889000       3.541281E-03
  0.1747000       3.246664E-03
  0.1607000       2.951133E-03
  0.1470000       2.506005E-03
  0.1335000       2.211726E-03
  0.1202000       1.769589E-03
  0.1073000       1.259379E-03
   9.449000E-02   7.962796E-04
   8.199000E-02   4.455760E-04
   6.963000E-02   2.312486E-04
   5.754000E-02   5.536477E-05
   4.566000E-02   1.000000E-05
   3.398000E-02   1.000000E-05
   2.243000E-02   1.000000E-05
   1.114000E-02   1.000000E-05
   3.050000E-05   1.000000E-05


==> fig/histogram.dat <==
   1.000001E+13           0
   1.268963E+13           0
   1.610263E+13           0
   2.043362E+13           0
   2.592944E+13           0
   3.290348E+13           0
   4.175326E+13           4
   5.298320E+13           5
   6.723367E+13           6
   8.531681E+13           6
   1.082636E+14           5
   1.373826E+14           5
   1.743330E+14           4
   2.212215E+14           1
   2.807223E+14           0
   3.562252E+14           1
   4.520353E+14           1
   5.736168E+14           0
   7.278965E+14           2
   9.236712E+14           0
   1.172101E+15           4
   1.487355E+15           1
   1.887393E+15           1
   2.395026E+15           0
   3.039203E+15           0
   3.856625E+15           0
   4.893902E+15           0
   6.210163E+15           0
   7.880476E+15           0


==> fig/main_merge.b.dat <==
      Snr m_sub           z_merge        t_back         m_m/m_sub   f_sub^acreated
      74  3.79049e+13     0.218400       2.6308084      3.17068      1.18400
      64  3.22157e+13     0.385800       4.1774499      1.72524     0.777300
      52  3.48390e+13     0.650500       6.0341136      1.40532      1.30660
      43  2.68494e+13     0.925400       7.4273957     0.961661     0.793400
      38  1.22958e+12      1.25982       8.6407784      23.6829     0.964100
      31  1.47571e+12      2.16132       10.507017      13.8035     0.793000
      30  7.72928e+12      2.31662       10.710652      1.29896     0.967900
      29  5.66793e+11      2.47956       10.900976      14.7638     0.928900
      28  4.82286e+11      2.65050       11.078760      14.2156     0.905700
      27  1.58326e+12      2.82983       11.244752      2.94581     0.817700
      21  1.02666e+12      4.10678       12.030944      1.17468     0.992400
      19  1.63800e+11      4.62086       12.227410      2.45238     0.642900
      15  2.21000e+10      5.80948       12.545699      7.52941     0.705900
      12  1.81975e+10      6.86317       12.731376      3.92857     0.928600


==> fig/main_merge.g696a.dat <==
      Snr m_sub           z_merge        t_back         m_m/m_sub   f_sub^acreated
      64  2.56405e+14     0.385800       4.1774502      2.50151     0.998300
      48  3.39618e+14     0.762000       6.6531613     0.866561     0.676400
      37  9.56657e+12      1.37084       8.9603092      21.0734     0.998800
      36  2.36818e+13      1.48731       9.2608709      6.11863     0.965400
      35  6.23686e+12      1.60950       9.5432371      18.1982     0.960600
      34  1.63128e+13      1.73769       9.8082114      3.21643      1.59260
      30  6.04683e+12      2.31662       10.710652      3.10576     0.973100
      29  8.11580e+12      2.47956       10.900976      1.00865     0.910500
      28  3.76968e+11      2.65050       11.078760      21.8931     0.934500
      25  9.67160e+11      3.21537       11.544190      4.96505     0.872300
      23  2.84700e+11      3.63972       11.804643      12.6027     0.890400
      21  5.27780e+11      4.10678       12.030944      4.89409     0.650200
      19  7.60500e+11      4.62086       12.227410     0.683761      1.10360
      17  5.20000e+10      5.18669       12.397871      8.02500      1.00000
      14  1.95000e+10      6.14401       12.612065      7.80000      1.70910


==> fig/main_merge.g72b.dat <==
      Snr m_sub           z_merge        t_back         m_m/m_sub   f_sub^acreated
      74  3.79049e+13     0.218400       2.6308084      3.17068      1.18400
      64  3.22157e+13     0.385800       4.1774499      1.72524     0.777300
      52  3.48390e+13     0.650500       6.0341136      1.40532      1.30660
      43  2.68494e+13     0.925400       7.4273957     0.961661     0.793400
      38  1.22958e+12      1.25982       8.6407784      23.6829     0.964100
      31  1.47571e+12      2.16132       10.507017      13.8035     0.793000
      30  7.72928e+12      2.31662       10.710652      1.29896     0.967900
      29  5.66793e+11      2.47956       10.900976      14.7638     0.928900
      28  4.82286e+11      2.65050       11.078760      14.2156     0.905700
      27  1.58326e+12      2.82983       11.244752      2.94581     0.817700
      21  1.02666e+12      4.10678       12.030944      1.17468     0.992400
      19  1.63800e+11      4.62086       12.227410      2.45238     0.642900
      15  2.21000e+10      5.80948       12.545699      7.52941     0.705900
      12  1.81975e+10      6.86317       12.731376      3.92857     0.928600


==> fig/main_merge.g8a.dat <==
      Snr m_sub           z_merge        t_back         m_m/m_sub   f_sub^acreated
      47  1.54243e+14     0.792300       6.8078471      6.36010     0.898000
      41  7.11445e+13      1.00000       7.7365193      10.8905     0.752200
      39  4.44347e+13      1.15400       8.3015504      15.3844     0.602200
      32  6.55003e+13      2.01329       10.289275      4.41220      1.27290
      29  9.08788e+12      2.47956       10.900976      19.3995     0.982800
      26  2.22058e+13      3.01798       11.399667      3.96698     0.862000
      25  1.88207e+13      3.21537       11.544190      3.43027      1.22930
      23  1.88995e+13      3.63972       11.804643      1.03336     0.999900
      21  5.06821e+12      4.10678       12.030944     0.911727      1.75840
      19  4.62891e+11      4.62086       12.227410      5.51966     0.966300
      18  7.08660e+11      4.89699       12.315670      1.86972      1.00000
      17  1.76800e+11      5.18669       12.397871      3.92647      1.58090
      14  5.07000e+10      6.14401       12.612065      8.33333     0.641000
      13  6.76000e+10      6.49497       12.673854      4.00000      1.00000


==> fig/massev.dat <==
   1.872187       5.247000E+13  -1.000000E+14
   1.737694       8.113000E+13   8.113000E+13
   1.609499       1.135000E+14   1.135000E+14
   1.487306       1.449000E+14   1.449000E+14
   1.370835       2.016000E+14   2.016000E+14
   1.259818       2.372000E+14  -1.000000E+14
   1.154000       2.640000E+14  -1.000000E+14
   1.053136       2.898000E+14  -1.000000E+14
   1.000000       2.954000E+14  -1.000000E+14
  0.9618000       3.043000E+14  -1.000000E+14
  0.9254000       3.178000E+14  -1.000000E+14
  0.8901000       3.321000E+14  -1.000000E+14
  0.8564000       3.547000E+14  -1.000000E+14
  0.8238000       3.624000E+14  -1.000000E+14
  0.7923000       3.463000E+14  -1.000000E+14
  0.7620000       2.943000E+14   2.943000E+14
  0.7327000       5.897000E+14  -1.000000E+14
  0.7044000       6.601000E+14  -1.000000E+14
  0.6771000       6.934000E+14  -1.000000E+14
  0.6505000       7.203000E+14  -1.000000E+14
  0.6248000       7.703000E+14  -1.000000E+14
  0.5999000       8.019000E+14  -1.000000E+14
  0.5758000       8.182000E+14  -1.000000E+14
  0.5523000       8.229000E+14  -1.000000E+14
  0.5294000       8.359000E+14  -1.000000E+14
  0.5073000       8.510000E+14  -1.000000E+14
  0.4857000       8.720000E+14  -1.000000E+14
  0.4646000       9.053000E+14  -1.000000E+14
  0.4442000       9.672000E+14  -1.000000E+14
  0.4243000       1.003000E+15  -1.000000E+14
  0.4048000       1.036000E+15  -1.000000E+14
  0.3858000       6.414000E+14   6.414000E+14
  0.3673000       1.073000E+15  -1.000000E+14
  0.3492000       1.015000E+15  -1.000000E+14
  0.3315000       1.061000E+15  -1.000000E+14
  0.3143000       1.119000E+15  -1.000000E+14
  0.2975000       1.118000E+15  -1.000000E+14
  0.2810000       1.116000E+15  -1.000000E+14
  0.2648000       1.123000E+15  -1.000000E+14
  0.2490000       1.132000E+15  -1.000000E+14
  0.2335000       1.142000E+15  -1.000000E+14
  0.2184000       1.138000E+15  -1.000000E+14
  0.2035000       1.131000E+15  -1.000000E+14
  0.1889000       1.176000E+15  -1.000000E+14
  0.1747000       1.178000E+15  -1.000000E+14
  0.1607000       1.181000E+15  -1.000000E+14
  0.1470000       1.182000E+15  -1.000000E+14
  0.1335000       1.184000E+15  -1.000000E+14
  0.1202000       1.188000E+15  -1.000000E+14
  0.1073000       1.184000E+15  -1.000000E+14
   9.449000E-02   1.198000E+15  -1.000000E+14
   8.199000E-02   1.214000E+15  -1.000000E+14
   6.963000E-02   1.240000E+15  -1.000000E+14
   5.754000E-02   1.254000E+15  -1.000000E+14
   4.566000E-02   1.286000E+15  -1.000000E+14
   3.398000E-02   1.306000E+15  -1.000000E+14
   2.243000E-02   1.319000E+15  -1.000000E+14
   1.114000E-02   1.327000E+15  -1.000000E+14
   3.050000E-05   1.335000E+15  -1.000000E+14
   0.000000E+00   1.335000E+15  -1.000000E+14


==> fig/massmax.dat <==
          33   1.872187       4.012000E+14
          34   1.737694       4.620000E+14
          35   1.609499       5.167000E+14
          36   1.487306       5.738000E+14
          37   1.370835       5.899000E+14
          38   1.259818       3.464896E+14
          39   1.154000       2.544334E+14
          40   1.053136       1.815000E+14
          41   1.000000       1.450000E+14
          42  0.9618000       1.458000E+14
          43  0.9254000       1.460000E+14
          44  0.8901000       1.326000E+14
          45  0.8564000       1.088000E+14
          46  0.8238000       1.119000E+14
          47  0.7923000       1.049000E+14
          48  0.7620000       1.083000E+14
          49  0.7327000       1.054000E+14
          50  0.7044000       9.327000E+13
          51  0.6771000       9.377000E+13
          52  0.6505000       8.933000E+13
          53  0.6248000       8.673000E+13
          54  0.5999000       7.802990E+13
          55  0.5758000       8.004990E+13
          56  0.5523000       8.263000E+13
          57  0.5294000       8.270000E+13
          58  0.5073000       8.996000E+13
          59  0.4857000       7.607000E+13
          60  0.4646000       8.322000E+13
          61  0.4442000       7.607000E+13
          62  0.4243000       7.607000E+13
          63  0.4048000       9.192000E+13
          64  0.3858000       9.192000E+13
          65  0.3673000       9.040000E+13
          66  0.3492000       9.040000E+13
          67  0.3315000       9.538000E+13
          68  0.3143000       1.015000E+14
          69  0.2975000       1.065000E+14
          70  0.2810000       1.055000E+14
          71  0.2648000       1.021000E+14
          72  0.2490000       1.185000E+14
          73  0.2335000       1.345000E+14
          74  0.2184000       1.382000E+14
          75  0.2035000       1.295000E+14
          76  0.1889000       1.404000E+14
          77  0.1747000       1.698000E+14
          78  0.1607000       2.303000E+14
          79  0.1470000       2.328000E+14
          80  0.1335000       2.360000E+14
          81  0.1202000       2.378000E+14
          82  0.1073000       6.717893E+14
          83   9.449000E-02   6.717893E+14
          84   8.199000E-02   2.268000E+15
          85   6.963000E-02   2.280000E+15
          86   5.754000E-02   2.286000E+15
          87   4.566000E-02   2.289000E+15
          88   3.398000E-02   2.289000E+15
          89   2.243000E-02   2.292000E+15
          90   1.114000E-02   2.295000E+15
          91   3.050000E-05   2.295000E+15


==> fig/ratios.dat <==
   99.99999    
   51.39042    
   26.40975    
   13.57208    
   6.974752    
   3.584355    
   1.842015    
  0.9466195    
  0.4864719    
  0.2500000    
   99.99999    
   51.39042    
   26.40975    
   13.57208    
   6.974752    
   3.584355    
   1.842015    
  0.9466195    
  0.4864719    
  0.2500000    
   99.99999    
   51.39042    
   26.40975    
   13.57208    
   6.974752    
   3.584355    
   1.842015    
  0.9466195    
  0.4864719    
  0.2500000    


==> fig/tau10.dat <==
   1.872187       3.110407E-07   3.542240E-07
   1.737694       2.037023E-06   7.376298E-07
   1.609499       1.318318E-06   2.078705E-06
   1.487306       2.427735E-06   1.881609E-06
   1.370835       4.320106E-06   3.190371E-06
   1.259818       6.101107E-06   5.389260E-06
   1.154000       1.069901E-05   8.625317E-06
   1.053136       1.508281E-05   1.279179E-05
   1.000000       1.626026E-05   1.522217E-05
  0.9618000       1.949161E-05   1.707233E-05
  0.9254000       2.523452E-05   1.913327E-05
  0.8901000       2.314823E-05   1.960050E-05
  0.8564000       2.389432E-05   2.109416E-05
  0.8238000       2.514348E-05   2.227194E-05
  0.7923000       2.650375E-05   2.304473E-05
  0.7620000       2.865581E-05   2.444171E-05
  0.7327000       2.905460E-05   2.528579E-05
  0.7044000       3.046391E-05   2.622294E-05
  0.6771000       3.084639E-05   2.626308E-05
  0.6505000       2.957470E-05   2.691086E-05
  0.6248000       2.975948E-05   2.591764E-05
  0.5999000       2.893891E-05   2.553580E-05
  0.5758000       2.916275E-05   2.420593E-05
  0.5523000       3.098429E-05   2.348493E-05
  0.5294000       2.917254E-05   2.296599E-05
  0.5073000       2.746073E-05   2.336027E-05
  0.4857000       2.456977E-05   2.267413E-05
  0.4646000       2.284351E-05   2.102556E-05
  0.4442000       2.102525E-05   1.997283E-05
  0.4243000       2.091027E-05   1.924706E-05
  0.4048000       1.978193E-05   1.813914E-05
  0.3858000       2.192457E-05   1.793055E-05
  0.3673000       1.786777E-05   1.620410E-05
  0.3492000       1.806436E-05   1.579517E-05
  0.3315000       1.554371E-05   1.458589E-05
  0.3143000       1.423677E-05   1.362788E-05
  0.2975000       1.385755E-05   1.264713E-05
  0.2810000       1.146844E-05   1.127110E-05
  0.2648000       1.103505E-05   9.870541E-06
  0.2490000       1.039371E-05   9.084842E-06
  0.2335000       9.164097E-06   7.831401E-06
  0.2184000       7.432405E-06   6.810756E-06
  0.2035000       6.283482E-06   5.886734E-06
  0.1889000       6.401701E-06   5.163791E-06
  0.1747000       4.345769E-06   3.934626E-06
  0.1607000       3.273676E-06   3.317739E-06
  0.1470000       2.230482E-06   2.185120E-06
  0.1335000       1.507617E-06   1.526155E-06
  0.1202000       8.527960E-07   8.986322E-07
  0.1073000       4.411550E-07   4.874795E-07
   9.449000E-02   2.085964E-07   2.235648E-07
   8.199000E-02   3.910876E-08   4.122405E-08
   6.963000E-02   4.518861E-09   4.001424E-09
   5.754000E-02   2.975143E-10   2.975143E-10
   4.566000E-02   0.000000E+00   0.000000E+00
   3.398000E-02   0.000000E+00   0.000000E+00
   2.243000E-02   0.000000E+00   0.000000E+00
   1.114000E-02   0.000000E+00   0.000000E+00
   3.050000E-05   0.000000E+00   0.000000E+00


==> fig/tau10_bis.dat <==
   1.872187       1.531845E-07   1.864833E-07
   1.737694       6.659022E-07   2.562078E-07
   1.609499       7.728266E-07   9.477355E-07
   1.487306       1.964028E-06   1.542260E-06
   1.370835       3.663068E-06   2.741691E-06
   1.259818       5.730009E-06   4.842569E-06
   1.154000       9.237987E-06   7.717640E-06
   1.053136       1.528149E-05   1.156740E-05
   1.000000       1.642442E-05   1.480478E-05
  0.9618000       1.807299E-05   1.656905E-05
  0.9254000       3.138757E-05   1.941103E-05
  0.8901000       2.120778E-05   1.933535E-05
  0.8564000       2.229990E-05   1.980373E-05
  0.8238000       2.286740E-05   1.993111E-05
  0.7923000       2.104844E-05   1.679409E-05
  0.7620000       1.996187E-05   1.451503E-05
  0.7327000       1.734996E-05   1.477425E-05
  0.7044000       1.877578E-05   1.515694E-05
  0.6771000       1.960906E-05   1.532945E-05
  0.6505000       1.963763E-05   1.638074E-05
  0.6248000       1.883674E-05   1.634707E-05
  0.5999000       1.793996E-05   1.548149E-05
  0.5758000       1.934593E-05   1.563872E-05
  0.5523000       2.046586E-05   1.550563E-05
  0.5294000       1.933624E-05   1.549617E-05
  0.5073000       1.871917E-05   1.531553E-05
  0.4857000       1.539017E-05   1.496375E-05
  0.4646000       1.548181E-05   1.501882E-05
  0.4442000       1.523639E-05   1.435104E-05
  0.4243000       1.448971E-05   1.387372E-05
  0.4048000       1.405757E-05   1.324621E-05
  0.3858000       1.798230E-05   1.395992E-05
  0.3673000       1.295720E-05   1.213812E-05
  0.3492000       1.329302E-05   1.175846E-05
  0.3315000       1.139831E-05   1.098015E-05
  0.3143000       1.050991E-05   1.026081E-05
  0.2975000       1.000899E-05   9.228939E-06
  0.2810000       8.413522E-06   8.378945E-06
  0.2648000       8.457363E-06   7.465057E-06
  0.2490000       7.190176E-06   6.669199E-06
  0.2335000       6.498110E-06   5.950939E-06
  0.2184000       5.603215E-06   5.189436E-06
  0.2035000       5.305018E-06   4.732063E-06
  0.1889000       4.585118E-06   3.577839E-06
  0.1747000       2.745169E-06   2.497862E-06
  0.1607000       2.021892E-06   2.008436E-06
  0.1470000       1.609969E-06   1.560862E-06
  0.1335000       1.103774E-06   1.114940E-06
  0.1202000       6.161203E-07   6.297051E-07
  0.1073000       3.501925E-07   3.777957E-07
   9.449000E-02   2.051229E-07   2.194540E-07
   8.199000E-02   3.910876E-08   4.122405E-08
   6.963000E-02   4.518861E-09   4.001424E-09
   5.754000E-02   2.975143E-10   2.975143E-10
   4.566000E-02   0.000000E+00   0.000000E+00
   3.398000E-02   0.000000E+00   0.000000E+00
   2.243000E-02   0.000000E+00   0.000000E+00
   1.114000E-02   0.000000E+00   0.000000E+00
   3.050000E-05   0.000000E+00   0.000000E+00


==> fig/tau10_last.dat <==
   1.872187       0.000000E+00   0.000000E+00
   1.737694       0.000000E+00   0.000000E+00
   1.609499       0.000000E+00   0.000000E+00
   1.487306       0.000000E+00   0.000000E+00
   1.370835       5.481871E-08   0.000000E+00
   1.259818       1.270652E-07   1.409343E-08
   1.154000       7.415298E-07   4.311924E-07
   1.053136       7.962295E-07   7.597000E-07
   1.000000       1.151377E-06   1.123085E-06
  0.9618000       1.340282E-06   1.303481E-06
  0.9254000       1.550516E-06   1.468706E-06
  0.8901000       1.840169E-06   1.640960E-06
  0.8564000       2.694985E-06   2.375149E-06
  0.8238000       2.592088E-06   2.567598E-06
  0.7923000       3.159166E-06   2.935338E-06
  0.7620000       5.743131E-06   3.286878E-06
  0.7327000       4.880846E-06   3.595388E-06
  0.7044000       7.494176E-06   4.383285E-06
  0.6771000       7.440353E-06   4.566600E-06
  0.6505000       5.379318E-06   4.373704E-06
  0.6248000       4.808600E-06   4.148284E-06
  0.5999000       5.688805E-06   4.896174E-06
  0.5758000       6.186247E-06   4.977237E-06
  0.5523000       8.220271E-06   5.050953E-06
  0.5294000       7.184352E-06   5.082541E-06
  0.5073000       5.054671E-06   5.054671E-06
  0.4857000       5.110478E-06   5.110478E-06
  0.4646000       5.171631E-06   5.171631E-06
  0.4442000       5.107176E-06   5.107176E-06
  0.4243000       4.982680E-06   4.982680E-06
  0.4048000       5.785255E-06   5.785255E-06
  0.3858000       6.288339E-06   5.889810E-06
  0.3673000       5.462830E-06   5.373383E-06
  0.3492000       5.236859E-06   5.136476E-06
  0.3315000       5.183772E-06   5.059392E-06
  0.3143000       4.823402E-06   4.647406E-06
  0.2975000       4.796622E-06   4.222590E-06
  0.2810000       3.751903E-06   3.701228E-06
  0.2648000       4.211198E-06   3.210990E-06
  0.2490000       3.130672E-06   2.606107E-06
  0.2335000       2.698582E-06   2.146079E-06
  0.2184000       2.830860E-06   2.443137E-06
  0.2035000       2.392402E-06   2.105731E-06
  0.1889000       2.678301E-06   1.797649E-06
  0.1747000       1.578866E-06   1.414080E-06
  0.1607000       8.399471E-07   8.522825E-07
  0.1470000       6.415990E-07   6.513216E-07
  0.1335000       4.387237E-07   4.589227E-07
  0.1202000       2.651899E-07   2.710403E-07
  0.1073000       6.849209E-08   8.950675E-08
   9.449000E-02   1.793620E-08   1.793620E-08
   8.199000E-02   0.000000E+00   0.000000E+00
   6.963000E-02   0.000000E+00   0.000000E+00
   5.754000E-02   0.000000E+00   0.000000E+00
   4.566000E-02   0.000000E+00   0.000000E+00
   3.398000E-02   0.000000E+00   0.000000E+00
   2.243000E-02   0.000000E+00   0.000000E+00
   1.114000E-02   0.000000E+00   0.000000E+00
   3.050000E-05   0.000000E+00   0.000000E+00


==> fig/tau7.5.dat <==
   1.872187       3.501675E-07   4.849987E-07
   1.737694       2.395031E-06   1.148745E-06
   1.609499       1.725572E-06   2.782394E-06
   1.487306       3.170685E-06   2.422801E-06
   1.370835       5.600090E-06   4.144818E-06
   1.259818       7.873596E-06   7.120798E-06
   1.154000       1.361360E-05   1.139617E-05
   1.053136       1.944496E-05   1.706506E-05
   1.000000       2.148902E-05   2.045495E-05
  0.9618000       2.562557E-05   2.300520E-05
  0.9254000       3.361738E-05   2.607905E-05
  0.8901000       3.027961E-05   2.682105E-05
  0.8564000       3.183003E-05   2.884342E-05
  0.8238000       3.398211E-05   3.077103E-05
  0.7923000       3.571389E-05   3.200450E-05
  0.7620000       3.943440E-05   3.435253E-05
  0.7327000       4.057422E-05   3.557865E-05
  0.7044000       4.360140E-05   3.698670E-05
  0.6771000       4.392364E-05   3.754953E-05
  0.6505000       4.180794E-05   3.868686E-05
  0.6248000       4.134348E-05   3.727563E-05
  0.5999000       4.017710E-05   3.661943E-05
  0.5758000       4.107258E-05   3.514555E-05
  0.5523000       4.320070E-05   3.424914E-05
  0.5294000       4.136630E-05   3.379367E-05
  0.5073000       3.906150E-05   3.408559E-05
  0.4857000       3.516125E-05   3.325905E-05
  0.4646000       3.268325E-05   3.075812E-05
  0.4442000       3.037306E-05   2.933856E-05
  0.4243000       2.999464E-05   2.827301E-05
  0.4048000       2.831087E-05   2.661711E-05
  0.3858000       3.083668E-05   2.629648E-05
  0.3673000       2.531546E-05   2.362412E-05
  0.3492000       2.557145E-05   2.283694E-05
  0.3315000       2.211568E-05   2.105264E-05
  0.3143000       2.024999E-05   1.947858E-05
  0.2975000       1.958050E-05   1.795219E-05
  0.2810000       1.607164E-05   1.585207E-05
  0.2648000       1.505646E-05   1.367635E-05
  0.2490000       1.394542E-05   1.237585E-05
  0.2335000       1.208566E-05   1.054844E-05
  0.2184000       9.837853E-06   9.047785E-06
  0.2035000       8.344712E-06   7.713939E-06
  0.1889000       8.440235E-06   6.643808E-06
  0.1747000       5.740608E-06   5.083772E-06
  0.1607000       4.321485E-06   4.252817E-06
  0.1470000       2.901800E-06   2.799824E-06
  0.1335000       2.054677E-06   2.009487E-06
  0.1202000       1.229437E-06   1.241486E-06
  0.1073000       6.398868E-07   6.984586E-07
   9.449000E-02   2.894859E-07   3.109938E-07
   8.199000E-02   7.119983E-08   7.626320E-08
   6.963000E-02   1.164520E-08   1.114254E-08
   5.754000E-02   6.384885E-10   1.034660E-09
   4.566000E-02   0.000000E+00   0.000000E+00
   3.398000E-02   0.000000E+00   0.000000E+00
   2.243000E-02   0.000000E+00   0.000000E+00
   1.114000E-02   0.000000E+00   0.000000E+00
   3.050000E-05   0.000000E+00   0.000000E+00


==> fig/tau7.5_bis.dat <==
   1.872187       1.622989E-07   2.031353E-07
   1.737694       8.943331E-07   4.495111E-07
   1.609499       1.090582E-06   1.229481E-06
   1.487306       2.648059E-06   2.076583E-06
   1.370835       4.643965E-06   3.588094E-06
   1.259818       7.113193E-06   6.400249E-06
   1.154000       1.190515E-05   1.026784E-05
   1.053136       1.989352E-05   1.562999E-05
   1.000000       2.111130E-05   1.986830E-05
  0.9618000       2.396905E-05   2.240210E-05
  0.9254000       3.961408E-05   2.651640E-05
  0.8901000       2.854049E-05   2.671309E-05
  0.8564000       3.060215E-05   2.763470E-05
  0.8238000       3.134405E-05   2.783359E-05
  0.7923000       2.885656E-05   2.418181E-05
  0.7620000       2.855109E-05   2.132379E-05
  0.7327000       2.526871E-05   2.191982E-05
  0.7044000       2.837994E-05   2.249610E-05
  0.6771000       2.887266E-05   2.294496E-05
  0.6505000       2.846951E-05   2.452575E-05
  0.6248000       2.738348E-05   2.465264E-05
  0.5999000       2.587642E-05   2.333020E-05
  0.5758000       2.837585E-05   2.372113E-05
  0.5523000       3.020293E-05   2.363554E-05
  0.5294000       2.898223E-05   2.357226E-05
  0.5073000       2.836108E-05   2.349633E-05
  0.4857000       2.351861E-05   2.305212E-05
  0.4646000       2.343884E-05   2.298226E-05
  0.4442000       2.269227E-05   2.174493E-05
  0.4243000       2.183146E-05   2.124943E-05
  0.4048000       2.118635E-05   2.031532E-05
  0.3858000       2.600422E-05   2.146849E-05
  0.3673000       1.933434E-05   1.848938E-05
  0.3492000       1.965906E-05   1.766587E-05
  0.3315000       1.705580E-05   1.652212E-05
  0.3143000       1.546902E-05   1.505909E-05
  0.2975000       1.502132E-05   1.383699E-05
  0.2810000       1.238065E-05   1.233707E-05
  0.2648000       1.210640E-05   1.090121E-05
  0.2490000       1.012689E-05   9.497598E-06
  0.2335000       8.920378E-06   8.318166E-06
  0.2184000       7.680481E-06   7.144465E-06
  0.2035000       7.486790E-06   6.472515E-06
  0.1889000       6.316378E-06   4.818236E-06
  0.1747000       3.872063E-06   3.423249E-06
  0.1607000       2.722551E-06   2.669986E-06
  0.1470000       2.145848E-06   2.055124E-06
  0.1335000       1.547234E-06   1.498109E-06
  0.1202000       9.278005E-07   9.161359E-07
  0.1073000       5.112233E-07   5.580194E-07
   9.449000E-02   2.669576E-07   2.882951E-07
   8.199000E-02   6.449991E-08   6.953898E-08
   6.963000E-02   7.786303E-09   8.412283E-09
   5.754000E-02   8.831257E-10   8.831257E-10
   4.566000E-02   0.000000E+00   0.000000E+00
   3.398000E-02   0.000000E+00   0.000000E+00
   2.243000E-02   0.000000E+00   0.000000E+00
   1.114000E-02   0.000000E+00   0.000000E+00
   3.050000E-05   0.000000E+00   0.000000E+00


==> fig/tau7.5_last.dat <==
   1.872187       0.000000E+00   0.000000E+00
   1.737694       0.000000E+00   0.000000E+00
   1.609499       0.000000E+00   0.000000E+00
   1.487306       0.000000E+00   0.000000E+00
   1.370835       6.484461E-08   0.000000E+00
   1.259818       1.731605E-07   2.187216E-08
   1.154000       1.121105E-06   6.467167E-07
   1.053136       1.249087E-06   1.186291E-06
   1.000000       1.797609E-06   1.766208E-06
  0.9618000       2.119962E-06   2.065134E-06
  0.9254000       2.455443E-06   2.378311E-06
  0.8901000       2.953999E-06   2.674505E-06
  0.8564000       4.331399E-06   3.796739E-06
  0.8238000       4.189166E-06   4.144723E-06
  0.7923000       4.995766E-06   4.738920E-06
  0.7620000       8.916044E-06   5.438279E-06
  0.7327000       7.762764E-06   5.929907E-06
  0.7044000       1.271188E-05   7.132555E-06
  0.6771000       1.209794E-05   7.426505E-06
  0.6505000       8.594926E-06   7.178014E-06
  0.6248000       7.651963E-06   6.953294E-06
  0.5999000       8.965097E-06   8.167947E-06
  0.5758000       9.844677E-06   8.263944E-06
  0.5523000       1.300789E-05   8.354548E-06
  0.5294000       1.188088E-05   8.366850E-06
  0.5073000       8.424154E-06   8.424154E-06
  0.4857000       8.579137E-06   8.579137E-06
  0.4646000       8.630756E-06   8.630756E-06
  0.4442000       8.604361E-06   8.604361E-06
  0.4243000       8.318661E-06   8.318661E-06
  0.4048000       9.595593E-06   9.595593E-06
  0.3858000       1.048540E-05   9.903180E-06
  0.3673000       8.939985E-06   8.820105E-06
  0.3492000       8.632387E-06   8.471900E-06
  0.3315000       8.450550E-06   8.261770E-06
  0.3143000       7.792302E-06   7.474376E-06
  0.2975000       7.748496E-06   6.832655E-06
  0.2810000       6.084771E-06   6.008240E-06
  0.2648000       6.336304E-06   5.124888E-06
  0.2490000       4.776944E-06   4.144725E-06
  0.2335000       4.013383E-06   3.415918E-06
  0.2184000       4.232885E-06   3.757919E-06
  0.2035000       3.586405E-06   3.194496E-06
  0.1889000       3.980313E-06   2.669416E-06
  0.1747000       2.404837E-06   2.099782E-06
  0.1607000       1.270652E-06   1.267761E-06
  0.1470000       9.504134E-07   9.490409E-07
  0.1335000       6.862551E-07   6.941856E-07
  0.1202000       4.516061E-07   4.265693E-07
  0.1073000       1.155954E-07   1.501457E-07
   9.449000E-02   3.326241E-08   3.326241E-08
   8.199000E-02   0.000000E+00   0.000000E+00
   6.963000E-02   0.000000E+00   0.000000E+00
   5.754000E-02   0.000000E+00   0.000000E+00
   4.566000E-02   0.000000E+00   0.000000E+00
   3.398000E-02   0.000000E+00   0.000000E+00
   2.243000E-02   0.000000E+00   0.000000E+00
   1.114000E-02   0.000000E+00   0.000000E+00
   3.050000E-05   0.000000E+00   0.000000E+00


==> fig/tau7.5_new.dat <==
   1.872187       0.000000E+00   0.000000E+00
   1.737694       0.000000E+00   0.000000E+00
   1.609499       0.000000E+00   0.000000E+00
   1.487306       0.000000E+00   0.000000E+00
   1.370835       8.614578E-08   2.130117E-08
   1.259818       1.731605E-07   1.536003E-07
   1.154000       1.121105E-06   6.467167E-07
   1.053136       1.249087E-06   1.186291E-06
   1.000000       1.797609E-06   1.766208E-06
  0.9618000       2.119962E-06   2.065134E-06
  0.9254000       2.455443E-06   2.378311E-06
  0.8901000       2.953999E-06   2.674505E-06
  0.8564000       4.331399E-06   3.796739E-06
  0.8238000       4.189166E-06   4.144723E-06
  0.7923000       4.995766E-06   4.738920E-06
  0.7620000       8.916044E-06   5.438279E-06
  0.7327000       7.762764E-06   5.929907E-06
  0.7044000       1.271188E-05   7.132555E-06
  0.6771000       1.209794E-05   7.426505E-06
  0.6505000       8.594926E-06   7.178014E-06
  0.6248000       7.651963E-06   6.953294E-06
  0.5999000       8.965097E-06   8.167947E-06
  0.5758000       9.844677E-06   8.263944E-06
  0.5523000       1.300789E-05   8.354548E-06
  0.5294000       1.188088E-05   8.366850E-06
  0.5073000       8.424154E-06   8.424154E-06
  0.4857000       8.579137E-06   8.579137E-06
  0.4646000       8.630756E-06   8.630756E-06
  0.4442000       8.604361E-06   8.604361E-06
  0.4243000       8.318661E-06   8.318661E-06
  0.4048000       9.595593E-06   9.595593E-06
  0.3858000       1.048540E-05   9.903180E-06
  0.3673000       8.939985E-06   8.820105E-06
  0.3492000       8.632387E-06   8.471900E-06
  0.3315000       8.450550E-06   8.261770E-06
  0.3143000       7.792302E-06   7.474376E-06
  0.2975000       7.748496E-06   6.832655E-06
  0.2810000       6.084771E-06   6.008240E-06
  0.2648000       6.336304E-06   5.124888E-06
  0.2490000       4.776944E-06   4.144725E-06
  0.2335000       4.013383E-06   3.415918E-06
  0.2184000       4.232885E-06   3.757919E-06
  0.2035000       3.586405E-06   3.194496E-06
  0.1889000       3.980313E-06   2.669416E-06
  0.1747000       2.404837E-06   2.099782E-06
  0.1607000       1.270652E-06   1.267761E-06
  0.1470000       9.504134E-07   9.490409E-07
  0.1335000       8.822797E-07   8.902102E-07
  0.1202000       4.516061E-07   4.265693E-07
  0.1073000       1.155954E-07   1.501457E-07
   9.449000E-02   3.326241E-08   3.326241E-08
   8.199000E-02   0.000000E+00   0.000000E+00
   6.963000E-02   0.000000E+00   0.000000E+00
   5.754000E-02   0.000000E+00   0.000000E+00
   4.566000E-02   0.000000E+00   0.000000E+00
   3.398000E-02   0.000000E+00   0.000000E+00
   2.243000E-02   0.000000E+00   0.000000E+00
   1.114000E-02   0.000000E+00   0.000000E+00
   3.050000E-05   0.000000E+00   0.000000E+00

